An empirical study of dust properties at the earliest epochs

We present an empirical analysis of the properties of dust-continuum emission in a sample of 17 galaxies in the early Universe ($4 < z < 8$) with well-sampled far-infrared (FIR) spectral energy distributions (SEDs) compiled from the literature. We place our results into context by self-consistently comparing to samples of nearby star-forming galaxies, luminous infrared galaxies (LIRGs), and quasars. With the exception of two sources, we find no significant evolution in the dust emissivity index across cosmic time, measuring a consistent value of $\beta_\text{IR} = 1.8 \pm 0.3$ at $z > 4$, suggesting the effective dust properties do not change dramatically for most galaxies. Despite having comparable stellar masses, we find the high-redshift galaxies to be similar to, or even more extreme than, LIRGs in the HERUS sample in terms of dust temperature ($T_\text{dust} > 40 \, \mathrm{K}$) and IR luminosity ($L_\text{IR} > 10^{11} \, \mathrm{L_\odot}$). We find the dust temperature evolves mildly towards high redshift, though the LIRGs and quasars exhibit elevated temperatures indicating a more efficient and/or additional heating mechanism. Where available, we compare stellar-mass estimates to our inferred dust masses, whose degeneracy with dust temperature can only be mitigated with a well-constrained SED. In merely half of the cases the dust yield may be explained by supernovae alone, with four sources ($44\%$) significantly exceeding a highly optimistic yield where $M_\text{dust} \approx 0.01 M_*$. We discuss possible explanations for this apparent inconsistency and potential observational biases in the measurements of the dust properties of high-redshift galaxies, including in the current IR-bright sample.

==> Sources.csv <==
object|type|z|nphot|citations
GN20|SMG|4.0553|6|(\hyperlink{cite.2006MNRAS.370.1185P}{4}), (\hyperlink{cite.2011ApJ...740L..15M}{8}), (\hyperlink{cite.2014A&A...569A..98T}{12})
GN20.2b|SMG|4.0563|4|(\hyperlink{cite.2014A&A...569A..98T}{12})
ID141|SMG|4.243|10|(\hyperlink{cite.2011ApJ...740...63C}{7}), (\hyperlink{cite.2020ApJ...898...33C}{26})
MORA-3|SFG|4.63|9|(\hyperlink{cite.2007ApJ...671.1531Y}{5}), (\hyperlink{cite.2019ApJ...877...45M}{22}), (\hyperlink{cite.2020ApJ...890..171J}{28}), (\hyperlink{cite.2013MNRAS.436.1919C}{9}), (\hyperlink{cite.2021ApJ...923..215C}{34})
GN10|SFG|5.303|11|(\hyperlink{cite.2020ApJ...895...81R}{31})
SPT0346-52|SFG|5.656|17|(\hyperlink{cite.2016MNRAS.457.4406A}{15}), (\hyperlink{cite.2020MNRAS.498.4109J}{29})
MORA-4|SFG|5.85|10|(\hyperlink{cite.2019ApJ...887...55C}{21}), (\hyperlink{cite.2021ApJ...923..215C}{34})
J2310+1855|QSO|6.0031|11|(\hyperlink{cite.2018A&A...619A..39F}{18}), (\hyperlink{cite.2019ApJ...876...99S}{24}), (\hyperlink{cite.2019MNRAS.489.3939C}{20}), (\hyperlink{cite.2020ApJ...889..162L}{30}), (\hyperlink{cite.2022A&A...665A.107T}{38})
J1319+0959|QSO|6.133|7|(\hyperlink{cite.2017ApJ...845..138S}{17}), (\hyperlink{cite.2019MNRAS.489.3939C}{20})
J0100+2802|QSO|6.327|9|(\hyperlink{cite.2019ApJ...880....2W}{25}), (\hyperlink{cite.2023ApJ...946L..45T}{39})
HFLS3|SFG|6.3369|28|(\hyperlink{cite.2013Natur.496..329R}{10})
J1148+5251|QSO|6.4189|8|(\hyperlink{cite.2003A&A...406L..55B}{1}), (\hyperlink{cite.2004MNRAS.351L..29R}{2}), (\hyperlink{cite.2006ApJ...642..694B}{3}), (\hyperlink{cite.2009ApJ...703.1338R}{6}), (\hyperlink{cite.2014MNRAS.445.2848G}{11}), (\hyperlink{cite.2015A&A...574A..14C}{13}), (\hyperlink{cite.2019MNRAS.489.3939C}{20})
SPT0311-58W|SFG|6.9|7|(\hyperlink{cite.2018Natur.553...51M}{19}), (\hyperlink{cite.2021ApJ...921...97J}{35})
SPT0311-58E|SFG|6.9|7|(\hyperlink{cite.2018Natur.553...51M}{19}), (\hyperlink{cite.2021ApJ...921...97J}{35})
A1689-zD1|SFG|7.13|4|(\hyperlink{cite.2015Natur.519..327W}{14}), (\hyperlink{cite.2017MNRAS.466..138K}{16}), (\hyperlink{cite.2020MNRAS.495.1577I}{27}), (\hyperlink{cite.2021MNRAS.508L..58B}{33}), (\hyperlink{cite.2022ApJ...934...64A}{36})
GNz7q|QSO|7.1899|4|(\hyperlink{cite.2022Natur.604..261F}{37})
J1342+0928|QSO|7.54|7|(\hyperlink{cite.2019ApJ...881...63N}{23}), (\hyperlink{cite.2020ApJ...904..130V}{32})
# References: (\hyperlink{cite.2003A&A...406L..55B}{1}): \citet{2003A&A...406L..55B}, (\hyperlink{cite.2004MNRAS.351L..29R}{2}): \citet{2004MNRAS.351L..29R}, (\hyperlink{cite.2006ApJ...642..694B}{3}): \citet{2006ApJ...642..694B}, (\hyperlink{cite.2006MNRAS.370.1185P}{4}): \citet{2006MNRAS.370.1185P}, (\hyperlink{cite.2007ApJ...671.1531Y}{5}): \citet{2007ApJ...671.1531Y}, (\hyperlink{cite.2009ApJ...703.1338R}{6}): \citet{2009ApJ...703.1338R}, (\hyperlink{cite.2011ApJ...740...63C}{7}): \citet{2011ApJ...740...63C}, (\hyperlink{cite.2011ApJ...740L..15M}{8}): \citet{2011ApJ...740L..15M}, (\hyperlink{cite.2013MNRAS.436.1919C}{9}): \citet{2013MNRAS.436.1919C}, (\hyperlink{cite.2013Natur.496..329R}{10}): \citet{2013Natur.496..329R}, (\hyperlink{cite.2014MNRAS.445.2848G}{11}): \citet{2014MNRAS.445.2848G}, (\hyperlink{cite.2014A&A...569A..98T}{12}): \citet{2014A&A...569A..98T}, (\hyperlink{cite.2015A&A...574A..14C}{13}): \citet{2015A&A...574A..14C}, (\hyperlink{cite.2015Natur.519..327W}{14}): \citet{2015Natur.519..327W}, (\hyperlink{cite.2016MNRAS.457.4406A}{15}): \citet{2016MNRAS.457.4406A}, (\hyperlink{cite.2017MNRAS.466..138K}{16}): \citet{2017MNRAS.466..138K}, (\hyperlink{cite.2017ApJ...845..138S}{17}): \citet{2017ApJ...845..138S}, (\hyperlink{cite.2018A&A...619A..39F}{18}): \citet{2018A&A...619A..39F}, (\hyperlink{cite.2018Natur.553...51M}{19}): \citet{2018Natur.553...51M}, (\hyperlink{cite.2019MNRAS.489.3939C}{20}): \citet{2019MNRAS.489.3939C}, (\hyperlink{cite.2019ApJ...887...55C}{21}): \citet{2019ApJ...887...55C}, (\hyperlink{cite.2019ApJ...877...45M}{22}): \citet{2019ApJ...877...45M}, (\hyperlink{cite.2019ApJ...881...63N}{23}): \citet{2019ApJ...881...63N}, (\hyperlink{cite.2019ApJ...876...99S}{24}): \citet{2019ApJ...876...99S}, (\hyperlink{cite.2019ApJ...880....2W}{25}): \citet{2019ApJ...880....2W}, (\hyperlink{cite.2020ApJ...898...33C}{26}): \citet{2020ApJ...898...33C}, (\hyperlink{cite.2020MNRAS.495.1577I}{27}): \citet{2020MNRAS.495.1577I}, (\hyperlink{cite.2020ApJ...890..171J}{28}): \citet{2020ApJ...890..171J}, (\hyperlink{cite.2020MNRAS.498.4109J}{29}): \citet{2020MNRAS.498.4109J}, (\hyperlink{cite.2020ApJ...889..162L}{30}): \citet{2020ApJ...889..162L}, (\hyperlink{cite.2020ApJ...895...81R}{31}): \citet{2020ApJ...895...81R}, (\hyperlink{cite.2020ApJ...904..130V}{32}): \citet{2020ApJ...904..130V}, (\hyperlink{cite.2021MNRAS.508L..58B}{33}): \citet{2021MNRAS.508L..58B}, (\hyperlink{cite.2021ApJ...923..215C}{34}): \citet{2021ApJ...923..215C}, (\hyperlink{cite.2021ApJ...921...97J}{35}): \citet{2021ApJ...921...97J}, (\hyperlink{cite.2022ApJ...934...64A}{36}): \citet{2022ApJ...934...64A}, (\hyperlink{cite.2022Natur.604..261F}{37}): \citet{2022Natur.604..261F}, (\hyperlink{cite.2022A&A...665A.107T}{38}): \citet{2022A&A...665A.107T}, (\hyperlink{cite.2023ApJ...946L..45T}{39}): \citet{2023ApJ...946L..45T}.
